Investigating the effects of fresh gas on the Active Galactic Nuclei luminosity of early- and late-type galaxies

The main fuelling processes for Active Galactic Nuclei (AGN) are currently unknown. Previous work showed that galaxies with a large kinematic misalignment between their stellar and gas reservoirs have a higher AGN fraction than galaxies without misalignment. Such misalignment is a strong indication of a past galaxy interaction or an external accretion event. In this work we use integral field spectroscopy data from the SAMI and MaNGA surveys to investigate the AGN luminosity as a function of kinematic misalignment angle. Our sample of AGN exhibit bolometric luminosities in the range 10^40 to 10^43 erg/s, indicative of low to moderate luminosity AGN. We find no correlation between AGN luminosity as a function of misalignment for AGN host galaxies from both surveys. We find some differences between the AGN luminosity of early- and late-type AGN host galaxies (ETGs, LTGs). AGN in LTG hosts have a wider luminosity range, with most LTG hosts showing aligned stellar to gas kinematics. AGN in ETG hosts have a luminosity range that does not depend on misalignment angle, suggesting AGN in ETG hosts are consistent with being fuelled by external accretion events, irrespective of their stellar to gas kinematic misalignment. While all the AGN in ETGs in our sample are consistent with being activated and fuelled by external gas, the range of observed AGN luminosities is likely caused by secondary factors such as the amount of fresh gas brought into the galaxy by the external interaction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
